Packet Travel Times in Wireless Relay Chains under Spatially and Temporally Dependent Interference

We investigate the statistics of the number of time slots $T$ that it takes a packet to travel through a chain of wireless relays. Derivations are performed assuming an interference model for which interference possesses spatiotemporal dependency properties. When using this model, results are harder to arrive at analytically, but they are more realistic than the ones obtained in many related works that are based on independent interference models. First, we present a method for calculating the distribution of $T$. As the required computations are extensive, we also obtain simple expressions for the expected value $\mathrm{E} [T]$ and variance $\mathrm{var} [T]$. Finally, we calculate the asymptotic limit of the average speed of the packet. Our numerical results show that spatiotemporal dependence has a significant impact on the statistics of the travel time $T$. In particular, we show that, with respect to the independent interference case, $\mathrm{E} [T]$ and $\mathrm{var} [T]$ increase, whereas the packet speed decreases.

==> Results/chain-dep-th-0dot1-dist-1-lam-0dot25.dat <==
1 1.6019775110994945 1.0867259741586897
2 3.203955022198989 2.285031577896069
3 4.805932533298483 3.5992452755345816
4 6.407910044397978 5.02904545794096
5 8.009887555497473 6.574381790528307
6 9.611865066596966 8.235242376174298
7 11.213842577696461 10.011621958367627
8 12.815820088795956 11.90352021196594
9 14.41779759989545 13.910931530545554
10 16.019775110994946 16.0338593225909
11 17.62175262209444 18.272306021891154
12 19.223730133193932 20.62626552692666
13 20.825707644293427 23.09569845486004
14 22.427685155392922 25.68072623696611
15 24.029662666492417 28.38123148998295
16 25.631640177591912 31.197255827964227
17 27.233617688691407 34.12878309201062
18 28.8355951997909 37.1758343329069
19 30.437572710890397 40.33840565454693
20 32.03955022198989 43.61647435072473


==> Results/chain-dep-th-0dot1-dist-1-lam-0dot75.dat <==
1 2.027610925108165 2.3793956085770542
2 4.05522185021633 5.028365250985921
3 6.082832775324494 7.957434387847066
4 8.11044370043266 11.165818303465727
5 10.138054625540825 14.653394336271049
6 12.165665550648988 18.420133496285587
7 14.193276475757154 22.466022987943262
8 16.22088740086532 26.791062007282505
9 18.248498325973483 31.395236931384375
10 20.27610925108165 36.27855603654689
11 22.303720176189813 41.44102523657557
12 24.331331101297977 46.882629705213276
13 26.358942026406144 52.603273769574685
14 28.386552951514307 58.603252415206384
15 30.414163876622474 64.88228049696136
16 32.44177480173064 71.4404590842505
17 34.4693857268388 78.27774896466917
18 36.496996651946965 85.39420124011826
19 38.524607577055136 92.78980644354101
20 40.5522185021633 100.46450944656317


==> Results/chain-dep-th-0dot1-dist-1-lam-1.dat <==
1 2.566331946068531 4.65530708876915
2 5.132663892137062 9.889539920243326
3 7.698995838205593 15.725449223443967
4 10.265327784274124 22.161333097328765
5 12.831659730342654 29.196925841184793
6 15.397991676411186 36.832164664249234
7 17.964323622479718 45.06702188016567
8 20.530655568548248 53.90149572248572
9 23.096987514616778 63.335556767208345
10 25.663319460685308 73.36922287750826
11 28.22965140675384 84.00250682656542
12 30.795983352822372 95.23537659060878
13 33.362315298890906 107.06762557538013
14 35.928647244959436 119.49989075003828
15 38.494979191027966 132.53155640875298
16 41.061311137096496 146.16284074759528
17 43.627643083165026 160.39365918368276
18 46.193975029233556 175.22412198600387
19 48.760306975302086 190.6542087067496
20 51.326638921370616 206.6838003715502


==> Results/chain-dep-th-0dot1-dist-1-lam-2.dat <==
1 6.5860596574118935 45.36403011957496
2 13.172119314823787 98.52131670426678
3 19.75817897223568 159.7861144880693
4 26.344238629647574 229.13460005007914
5 32.930298287059465 306.56307210551086
6 39.51635794447136 392.0706562591354
7 46.10241760188325 485.6569685069949
8 52.68847725929515 587.3219828772167
9 59.27453691670704 697.0652941401786
10 65.86059657411893 814.8871476124241
11 72.44665623153082 940.7877192096348
12 79.03271588894272 1074.7665678591093
13 85.61877554635461 1216.8208509912174
14 92.2048352037665 1366.9593318345505
15 98.7908948611784 1525.1735405090294
16 105.3769545185903 1691.4664763883575
17 111.96301417600219 1865.8369807181352
18 118.54907383341408 2048.286566341989
19 125.13513349082598 2238.8149516496487
20 131.72119314823786 2437.4205034291663


==> Results/chain-dep-th-0dot1-hop-0dot1-lam-1.dat <==
1 2.566331946068531 4.65530708876915
2 5.132663892137062 9.943199639038458
3 7.698995838205593 15.85556402311635
4 10.265327784274124 22.380237892167244
5 12.831659730342654 29.50182677198893
6 15.397991676411186 37.20234139451563
7 17.964323622479718 45.46170841110285
8 20.530655568548248 54.258188640101366
9 23.096987514616778 63.56872211077075
10 25.663319460685308 73.36922287750838
11 28.22965140675384 83.63483371592122
12 30.795983352822372 94.34014882006124
13 33.362315298890906 105.45941305638462
14 35.928647244959436 116.96670450528859
15 38.494979191027966 128.83610489206876
16 41.061311137096496 141.04185920494592
17 43.627643083165026 153.5585358657845
18 46.193975029233556 166.36118656774943
19 48.760306975302086 179.42551492752364
20 51.326638921370616 192.72806177905113


==> Results/chain-dep-th-0dot1-hop-0dot1-lam-2.dat <==
1 6.5860596574118935 45.36403011957496
2 13.172119314823787 99.2606335979035
3 19.75817897223568 161.577837115516
4 26.344238629647574 232.14791567948464
5 32.930298287059465 310.75878375117736
6 39.51635794447136 397.1629082879863
7 46.10241760188325 491.08446123791146
8 52.68847725929515 592.225178808756
9 59.27453691670704 700.269192380697
10 65.86059657411893 814.8871476124241
11 72.44665623153082 935.7397518921707
12 79.03271588894272 1062.48086314396
13 85.61877554635461 1194.7602386971548
14 92.2048352037665 1332.2260375507085
15 98.7908948611784 1474.527139980377
16 105.3769545185903 1621.3153034384104
17 111.96301417600219 1772.2473095146652
18 118.54907383341408 1926.9870903576648
19 125.13513349082598 2085.2079581296493
20 131.72119314823786 2246.5950423229187


==> Results/chain-dep-th-0dot1-hop-0dot25-lam-1.dat <==
1 2.566331946068531 4.65530708876915
2 5.132663892137062 9.92945545638931
3 7.698995838205593 15.782529566714466
4 10.265327784274124 22.161333097328765
5 12.831659730342654 29.00524669961834
6 15.397991676411186 36.25016344897122
7 17.964323622479718 43.83143412442155
8 20.530655568548248 51.686437859497175
9 23.096987514616778 59.75726877549482
10 25.663319460685308 67.99489681949069
11 28.22965140675384 76.36169558165557
12 30.795983352822372 84.82962421934519
13 33.362315298890906 93.37778924488498
14 35.928647244959436 101.99047303463612
15 38.494979191027966 110.65569893665997
16 41.061311137096496 119.36421321842795
17 43.627643083165026 128.1087873924871
18 46.193975029233556 136.88369043421199
19 48.760306975302086 145.68433000522282
20 51.326638921370616 154.50698673858915


==> Results/chain-dep-th-0dot1-hop-0dot25-lam-2.dat <==
1 6.5860596574118935 45.36403011957496
2 13.172119314823787 99.07099366531855
3 19.75817897223568 160.57121367617867
4 26.344238629647574 229.13460005007914
5 32.930298287059465 303.9326354719997
6 39.51635794447136 384.09313395463505
7 46.10241760188325 468.7406934656369
8 52.68847725929515 557.0313623923985
9 59.27453691670704 648.1882233836586
10 65.86059657411893 741.5560666872398
11 72.44665623153082 836.6337046397475
12 79.03271588894272 933.048551004812
13 85.61877554635461 1030.5234995830042
14 92.2048352037665 1128.8503783568958
15 98.7908948611784 1227.8707284394804
16 105.3769545185903 1327.462215166901
17 111.96301417600219 1427.5293372559809
18 118.54907383341408 1527.9964147287355
19 125.13513349082598 1628.8028280204599
20 131.72119314823786 1729.8994963794394


==> Results/chain-dep-th-0dot1-hop-0dot5-lam-1.dat <==
1 2.566331946068531 4.65530708876915
2 5.132663892137062 9.889539920243326
3 7.698995838205593 15.588882823392758
4 10.265327784274124 21.624579652639696
5 12.831659730342654 27.87610366280859
6 15.397991676411186 34.2567983911467
7 17.964323622479718 40.717729507335434
8 20.530655568548248 47.23120273579707
9 23.096987514616778 53.78073585655022
10 25.663319460685308 60.356005506588986
11 28.22965140675384 66.95025019342722
12 30.795983352822372 73.5588695086227
13 33.362315298890906 80.17863045441663
14 35.928647244959436 86.80719741771145
15 38.494979191027966 93.442642031883
16 41.061311137096496 100.08385961114368
17 43.627643083165026 106.7298466379932
18 46.193975029233556 113.37981885433055
19 48.760306975302086 120.03315354102506
20 51.326638921370616 126.6893529934191


==> Results/chain-dep-th-0dot1-hop-0dot5-lam-2.dat <==
1 6.5860596574118935 45.36403011957496
2 13.172119314823787 98.52131670426678
3 19.75817897223568 157.9132523369783
4 26.344238629647574 221.7922489980558
5 32.930298287059465 288.53743772363146
6 39.51635794447136 356.99242109813076
7 46.10241760188325 426.5075066857571
8 52.68847725929515 496.7160635820728
9 59.27453691670704 567.4002558400475
10 65.86059657411893 638.4237839169946
11 72.44665623153082 709.6974334686829
12 79.03271588894272 781.1605306551664
13 85.61877554635461 852.7704487972223
14 92.2048352037665 924.4963996254664
15 98.7908948611784 996.3129673426956
16 105.3769545185903 1068.205593908442
17 111.96301417600219 1140.1610555807147
18 118.54907383341408 1212.1690185852676
19 125.13513349082598 1284.2212781036578
20 131.72119314823786 1356.3112767610946


==> Results/chain-dep-th-0dot1-hop-0dot75-lam-1.dat <==
1 2.566331946068531 4.65530708876915
2 5.132663892137062 9.836343597827412
3 7.698995838205593 15.353734032983162
4 10.265327784274124 21.03792159613745
5 12.831659730342654 26.802345547142465
6 15.397991676411186 32.61005787789131
7 17.964323622479718 38.44350673792587
8 20.530655568548248 44.29341986594352
9 23.096987514616778 50.154474624560066
10 25.663319460685308 56.0234088000019
11 28.22965140675384 61.89811594053299
12 30.795983352822372 67.77717699104767
13 33.362315298890906 73.65960051191905
14 35.928647244959436 79.54467610076654
15 38.494979191027966 85.43187982597442
16 41.061311137096496 91.32081663217173
17 43.627643083165026 97.2111839936083
18 46.193975029233556 103.1027456267966
19 48.760306975302086 108.99531436481357
20 51.326638921370616 114.88874091088792


==> Results/chain-dep-th-0dot1-hop-0dot75-lam-2.dat <==
1 6.5860596574118935 45.36403011957496
2 13.172119314823787 97.79122660219002
3 19.75817897223568 154.70548411317134
4 26.344238629647574 213.83072393647308
5 32.930298287059465 274.0160659729031
6 39.51635794447136 334.77254465417445
7 46.10241760188325 395.86835915441816
8 52.68847725929515 457.1811784930246
9 59.27453691670704 518.6408187872062
10 65.86059657411893 580.2042787425498
11 72.44665623153082 641.8437975464103
12 79.03271588894272 703.5406760503265
13 85.61877554635461 765.2818510680827
14 92.2048352037665 827.0579629583754
15 98.7908948611784 888.8621091792083
16 105.3769545185903 950.6890852513952
17 111.96301417600219 1012.5349057911299
18 118.54907383341408 1074.396458134006
19 125.13513349082598 1136.2712766889927
20 131.72119314823786 1198.1573947619909


==> Results/chain-dep-th-0dot1-hop-1-lam-1.dat <==
1 2.566331946068531 4.65530708876915
2 5.132663892137062 9.775724249213557
3 7.698995838205593 15.111968590579885
4 10.265327784274124 20.528449319796863
5 12.831659730342654 25.98098994130521
6 15.397991676411186 31.452505599613318
7 17.964323622479718 36.93516288852027
8 20.530655568548248 42.42469782830301
9 23.096987514616778 47.919002215674595
10 25.663319460685308 53.41666907340311
11 28.22965140675384 58.91679572417047
12 30.795983352822372 64.41877531534772
13 33.362315298890906 69.92218546176446
14 35.928647244959436 75.42672600931292
15 38.494979191027966 80.93217074636163
16 41.061311137096496 86.43835231576054
17 43.627643083165026 91.94514206674216
18 46.193975029233556 97.45243979846555
19 48.760306975302086 102.96016643623807
20 51.326638921370616 108.46825859632008


==> Results/chain-dep-th-0dot1-hop-1-lam-2.dat <==
1 6.5860596574118935 45.36403011957496
2 13.172119314823787 96.9627092871695
3 19.75817897223568 151.42758051926205
4 26.344238629647574 206.95255396448147
5 32.930298287059465 262.95316277135794
6 39.51635794447136 319.2038930529757
7 46.10241760188325 375.6014442901692
8 52.68847725929515 432.0896124163446
9 59.27453691670704 488.6406156490402
10 65.86059657411893 545.235915395574
11 72.44665623153082 601.8636188548044
12 79.03271588894272 658.5157311828807
13 85.61877554635461 715.1866879785066
14 92.2048352037665 771.87253519162
15 98.7908948611784 828.5702929054914
16 105.3769545185903 885.2777565344513
17 111.96301417600219 941.9932313887293
18 118.54907383341408 998.7153975549463
19 125.13513349082598 1055.4432134148046
20 131.72119314823786 1112.175844044923


==> Results/chain-ind-th-0dot1-dist-1-lam-0dot25.dat <==
1 1.567566591699741 0.8896984277134017
2 3.135133183399482 1.7793968554268034
3 4.702699775099223 2.669095283140205
4 6.270266366798964 3.5587937108536067
5 7.837832958498705 4.448492138567012
6 9.405399550198446 5.338190566280417
7 10.972966141898187 6.22788899399383
8 12.540532733597928 7.1175874217072135
9 14.108099325297669 8.00728584942064
10 15.67566591699741 8.896984277134038
11 17.24323250869715 9.786682704847465
12 18.810799100396892 10.676381132560834
13 20.378365692096633 11.566079560274261
14 21.945932283796374 12.455777987987688
15 23.513498875496115 13.345476415701228
16 25.081065467195856 14.23517484341528
17 26.648632058895597 15.124873271129786
18 28.216198650595338 16.01457169884418
19 29.78376524229508 16.904270126558572
20 31.35133183399482 17.79396855427308


==> Results/chain-ind-th-0dot1-dist-1-lam-0dot75.dat <==
1 1.9626325563855447 1.8892939949989134
2 3.9252651127710894 3.778587989997826
3 5.887897669156634 5.66788198499674
4 7.850530225542179 7.557175979995655
5 9.813162781927723 9.44646997499457
6 11.775795338313268 11.33576396999348
7 13.738427894698813 13.225057964992345
8 15.701060451084357 15.114351959991183
9 17.663693007469902 17.003645954989963
10 19.626325563855445 18.89293994998883
11 21.588958120240992 20.782233944987524
12 23.551590676626535 22.67152793998639
13 25.514223233012082 24.56082193498503
14 27.476855789397625 26.450115929983895
15 29.43948834578317 28.339409924982533
16 31.402120902168715 30.228703919981285
17 33.36475345855426 32.11799791498038
18 35.327386014939805 34.00729190998095
19 37.29001857132535 35.896585904981976
20 39.25265112771089 37.785879899982774


==> Results/chain-ind-th-0dot1-dist-1-lam-1.dat <==
1 2.4572650194131427 3.58088635621833
2 4.914530038826285 7.161772712436662
3 7.371795058239428 10.742659068654994
4 9.82906007765257 14.32354542487333
5 12.286325097065713 17.90443178109166
6 14.743590116478856 21.485318137309974
7 17.200855135892 25.06620449352829
8 19.65812015530514 28.647090849746803
9 22.115385174718284 32.22797720596543
10 24.572650194131427 35.808863562183774
11 27.02991521354457 39.38974991840189
12 29.487180232957712 42.97063627461978
13 31.944445252370855 46.55152263083778
14 34.401710271784 50.13240898705658
15 36.85897529119714 53.71329534327583
16 39.31624031061028 57.29418169949554
17 41.773505330023426 60.875068055715246
18 44.23077034943657 64.45595441193518
19 46.68803536884971 68.03684076815489
20 49.145300388262854 71.61772712437505


==> Results/chain-ind-th-0dot1-dist-1-lam-2.dat <==
1 6.038151375631472 30.421120659408764
2 12.076302751262944 60.84224131881754
3 18.114454126894415 91.26336197822627
4 24.152605502525887 121.68448263763514
5 30.19075687815736 152.10560329704379
6 36.22890825378883 182.52672395645232
7 42.2670596294203 212.9478446158614
8 48.305211005051774 243.3689652752705
9 54.343362380683246 273.79008593467825
10 60.38151375631472 304.211206594086
11 66.41966513194619 334.6323272534928
12 72.45781650757766 365.053447912901
13 78.49596788320913 395.47456857230736
14 84.5341192588406 425.89568923171373
15 90.57227063447208 456.316809891121
16 96.61042201010355 486.7379305505274
17 102.64857338573502 517.1590512099338
18 108.68672476136649 547.5801718693401
19 114.72487613699796 578.0012925287447
20 120.76302751262944 608.422413188151


==> Results/chain-ind-th-0dot1-hop-0dot1-lam-1.dat <==
1 2.4572650194131427 3.58088635621833
2 4.914530038826285 7.161772712436662
3 7.371795058239428 10.742659068654994
4 9.82906007765257 14.32354542487333
5 12.286325097065713 17.90443178109166
6 14.743590116478856 21.485318137309974
7 17.200855135892 25.06620449352829
8 19.65812015530514 28.647090849746803
9 22.115385174718284 32.22797720596543
10 24.572650194131427 35.808863562183774
11 27.02991521354457 39.38974991840189
12 29.487180232957712 42.97063627461978
13 31.944445252370855 46.55152263083778
14 34.401710271784 50.13240898705658
15 36.85897529119714 53.71329534327583
16 39.31624031061028 57.29418169949554
17 41.773505330023426 60.875068055715246
18 44.23077034943657 64.45595441193518
19 46.68803536884971 68.03684076815489
20 49.145300388262854 71.61772712437505


==> Results/chain-ind-th-0dot1-hop-0dot1-lam-2.dat <==
1 6.038151375631472 30.421120659408764
2 12.076302751262944 60.84224131881754
3 18.114454126894415 91.26336197822627
4 24.152605502525887 121.68448263763514
5 30.19075687815736 152.10560329704379
6 36.22890825378883 182.52672395645232
7 42.2670596294203 212.9478446158614
8 48.305211005051774 243.3689652752705
9 54.343362380683246 273.79008593467825
10 60.38151375631472 304.211206594086
11 66.41966513194619 334.6323272534928
12 72.45781650757766 365.053447912901
13 78.49596788320913 395.47456857230736
14 84.5341192588406 425.89568923171373
15 90.57227063447208 456.316809891121
16 96.61042201010355 486.7379305505274
17 102.64857338573502 517.1590512099338
18 108.68672476136649 547.5801718693401
19 114.72487613699796 578.0012925287447
20 120.76302751262944 608.422413188151


==> Results/chain-ind-th-0dot1-hop-0dot25-lam-1.dat <==
1 2.4572650194131427 3.58088635621833
2 4.914530038826285 7.161772712436662
3 7.371795058239428 10.742659068654994
4 9.82906007765257 14.32354542487333
5 12.286325097065713 17.90443178109166
6 14.743590116478856 21.485318137309974
7 17.200855135892 25.06620449352829
8 19.65812015530514 28.647090849746803
9 22.115385174718284 32.22797720596543
10 24.572650194131427 35.808863562183774
11 27.02991521354457 39.38974991840189
12 29.487180232957712 42.97063627461978
13 31.944445252370855 46.55152263083778
14 34.401710271784 50.13240898705658
15 36.85897529119714 53.71329534327583
16 39.31624031061028 57.29418169949554
17 41.773505330023426 60.875068055715246
18 44.23077034943657 64.45595441193518
19 46.68803536884971 68.03684076815489
20 49.145300388262854 71.61772712437505


==> Results/chain-ind-th-0dot1-hop-0dot25-lam-2.dat <==
1 6.038151375631472 30.421120659408764
2 12.076302751262944 60.84224131881754
3 18.114454126894415 91.26336197822627
4 24.152605502525887 121.68448263763514
5 30.19075687815736 152.10560329704379
6 36.22890825378883 182.52672395645232
7 42.2670596294203 212.9478446158614
8 48.305211005051774 243.3689652752705
9 54.343362380683246 273.79008593467825
10 60.38151375631472 304.211206594086
11 66.41966513194619 334.6323272534928
12 72.45781650757766 365.053447912901
13 78.49596788320913 395.47456857230736
14 84.5341192588406 425.89568923171373
15 90.57227063447208 456.316809891121
16 96.61042201010355 486.7379305505274
17 102.64857338573502 517.1590512099338
18 108.68672476136649 547.5801718693401
19 114.72487613699796 578.0012925287447
20 120.76302751262944 608.422413188151


==> Results/chain-ind-th-0dot1-hop-0dot5-lam-1.dat <==
1 2.4572650194131427 3.58088635621833
2 4.914530038826285 7.161772712436662
3 7.371795058239428 10.742659068654994
4 9.82906007765257 14.32354542487333
5 12.286325097065713 17.90443178109166
6 14.743590116478856 21.485318137309974
7 17.200855135892 25.06620449352829
8 19.65812015530514 28.647090849746803
9 22.115385174718284 32.22797720596543
10 24.572650194131427 35.808863562183774
11 27.02991521354457 39.38974991840189
12 29.487180232957712 42.97063627461978
13 31.944445252370855 46.55152263083778
14 34.401710271784 50.13240898705658
15 36.85897529119714 53.71329534327583
16 39.31624031061028 57.29418169949554
17 41.773505330023426 60.875068055715246
18 44.23077034943657 64.45595441193518
19 46.68803536884971 68.03684076815489
20 49.145300388262854 71.61772712437505


==> Results/chain-ind-th-0dot1-hop-0dot5-lam-2.dat <==
1 6.038151375631472 30.421120659408764
2 12.076302751262944 60.84224131881754
3 18.114454126894415 91.26336197822627
4 24.152605502525887 121.68448263763514
5 30.19075687815736 152.10560329704379
6 36.22890825378883 182.52672395645232
7 42.2670596294203 212.9478446158614
8 48.305211005051774 243.3689652752705
9 54.343362380683246 273.79008593467825
10 60.38151375631472 304.211206594086
11 66.41966513194619 334.6323272534928
12 72.45781650757766 365.053447912901
13 78.49596788320913 395.47456857230736
14 84.5341192588406 425.89568923171373
15 90.57227063447208 456.316809891121
16 96.61042201010355 486.7379305505274
17 102.64857338573502 517.1590512099338
18 108.68672476136649 547.5801718693401
19 114.72487613699796 578.0012925287447
20 120.76302751262944 608.422413188151


==> Results/chain-ind-th-0dot1-hop-0dot75-lam-1.dat <==
1 2.4572650194131427 3.58088635621833
2 4.914530038826285 7.161772712436662
3 7.371795058239428 10.742659068654994
4 9.82906007765257 14.32354542487333
5 12.286325097065713 17.90443178109166
6 14.743590116478856 21.485318137309974
7 17.200855135892 25.06620449352829
8 19.65812015530514 28.647090849746803
9 22.115385174718284 32.22797720596543
10 24.572650194131427 35.808863562183774
11 27.02991521354457 39.38974991840189
12 29.487180232957712 42.97063627461978
13 31.944445252370855 46.55152263083778
14 34.401710271784 50.13240898705658
15 36.85897529119714 53.71329534327583
16 39.31624031061028 57.29418169949554
17 41.773505330023426 60.875068055715246
18 44.23077034943657 64.45595441193518
19 46.68803536884971 68.03684076815489
20 49.145300388262854 71.61772712437505


==> Results/chain-ind-th-0dot1-hop-0dot75-lam-2.dat <==
1 6.038151375631472 30.421120659408764
2 12.076302751262944 60.84224131881754
3 18.114454126894415 91.26336197822627
4 24.152605502525887 121.68448263763514
5 30.19075687815736 152.10560329704379
6 36.22890825378883 182.52672395645232
7 42.2670596294203 212.9478446158614
8 48.305211005051774 243.3689652752705
9 54.343362380683246 273.79008593467825
10 60.38151375631472 304.211206594086
11 66.41966513194619 334.6323272534928
12 72.45781650757766 365.053447912901
13 78.49596788320913 395.47456857230736
14 84.5341192588406 425.89568923171373
15 90.57227063447208 456.316809891121
16 96.61042201010355 486.7379305505274
17 102.64857338573502 517.1590512099338
18 108.68672476136649 547.5801718693401
19 114.72487613699796 578.0012925287447
20 120.76302751262944 608.422413188151


==> Results/chain-ind-th-0dot1-hop-1-lam-1.dat <==
1 2.4572650194131427 3.58088635621833
2 4.914530038826285 7.161772712436662
3 7.371795058239428 10.742659068654994
4 9.82906007765257 14.32354542487333
5 12.286325097065713 17.90443178109166
6 14.743590116478856 21.485318137309974
7 17.200855135892 25.06620449352829
8 19.65812015530514 28.647090849746803
9 22.115385174718284 32.22797720596543
10 24.572650194131427 35.808863562183774
11 27.02991521354457 39.38974991840189
12 29.487180232957712 42.97063627461978
13 31.944445252370855 46.55152263083778
14 34.401710271784 50.13240898705658
15 36.85897529119714 53.71329534327583
16 39.31624031061028 57.29418169949554
17 41.773505330023426 60.875068055715246
18 44.23077034943657 64.45595441193518
19 46.68803536884971 68.03684076815489
20 49.145300388262854 71.61772712437505


==> Results/chain-ind-th-0dot1-hop-1-lam-2.dat <==
1 6.038151375631472 30.421120659408764
2 12.076302751262944 60.84224131881754
3 18.114454126894415 91.26336197822627
4 24.152605502525887 121.68448263763514
5 30.19075687815736 152.10560329704379
6 36.22890825378883 182.52672395645232
7 42.2670596294203 212.9478446158614
8 48.305211005051774 243.3689652752705
9 54.343362380683246 273.79008593467825
10 60.38151375631472 304.211206594086
11 66.41966513194619 334.6323272534928
12 72.45781650757766 365.053447912901
13 78.49596788320913 395.47456857230736
14 84.5341192588406 425.89568923171373
15 90.57227063447208 456.316809891121
16 96.61042201010355 486.7379305505274
17 102.64857338573502 517.1590512099338
18 108.68672476136649 547.5801718693401
19 114.72487613699796 578.0012925287447
20 120.76302751262944 608.422413188151


==> Results/cov-th-0dot1-hop-1-lam-0dot25.dat <==
0.1 1.6208740970813544 1.6019775110994943
0.2 1.620635879952947 1.6019775110994943
0.3 1.6202785949897751 1.6019775110994943
0.4 1.6198260229157002 1.6019775110994943
0.5 1.6192966871014944 1.6019775110994943
0.6 1.618705413574638 1.6019775110994943
0.7 1.6180643401807344 1.6019775110994943
0.8 1.6173834837702925 1.6019775110994943
0.9 1.616671415693236 1.6019775110994943
1. 1.6159355578997276 1.6019775110994943
1.1 1.6151824199948908 1.6019775110994943
1.2 1.614417849624313 1.6019775110994943
1.3 1.6136472296006807 1.6019775110994943
1.4 1.6128756125219055 1.6019775110994943
1.5 1.6121077573924905 1.6019775110994943
1.6 1.6113484669092424 1.6019775110994943
1.7 1.6106025606553778 1.6019775110994943
1.8 1.6098751482284415 1.6019775110994943
1.9 1.609171864465927 1.6019775110994943
2. 1.6084997328119575 1.6019775110994943
2.1 1.6078695308608606 1.6019775110994943
2.2 1.6072924136654232 1.6019775110994943
2.3 1.6067716768985751 1.6019775110994943
2.4 1.6063056912117175 1.6019775110994943
2.5 1.6058905479351626 1.6019775110994943
2.6 1.605521470084641 1.6019775110994943
2.7 1.605193541983694 1.6019775110994943
2.8 1.6049020469993887 1.6019775110994943
2.9 1.6046426628798185 1.6019775110994943
3. 1.604411521757502 1.6019775110994943
3.1 1.6042051505757624 1.6019775110994943
3.2 1.604020564565007 1.6019775110994943
3.3 1.6038550508399119 1.6019775110994943
3.4 1.6037064553249858 1.6019775110994943
3.5 1.6035726543374886 1.6019775110994943
3.6 1.6034519801786307 1.6019775110994943
3.7 1.6033428959564366 1.6019775110994943
3.8 1.6032440555456529 1.6019775110994943
3.9 1.60315435701286 1.6019775110994943
4. 1.6030727776635636 1.6019775110994943
4.1 1.6029984459727133 1.6019775110994943
4.2 1.6029305757072716 1.6019775110994943
4.3 1.6028685077168296 1.6019775110994943
4.4 1.6028116411499627 1.6019775110994943
4.5 1.6027594499400262 1.6019775110994943
4.6 1.6027114718102304 1.6019775110994943
4.7 1.6026672954499677 1.6019775110994943
4.8 1.60262655605567 1.6019775110994943
4.9 1.602588930769063 1.6019775110994943
5. 1.6025541300620973 1.6019775110994943
5.1 1.6025218978003184 1.6019775110994943
5.2 1.6024920038124737 1.6019775110994943
5.3 1.6024642364770718 1.6019775110994943
5.4 1.6024384242514713 1.6019775110994943
5.5 1.6024143886629996 1.6019775110994943
5.6 1.6023919871159564 1.6019775110994943
5.7 1.602371078188675 1.6019775110994943
5.8 1.6023515430353172 1.6019775110994943
5.9 1.6023332750768664 1.6019775110994943
6. 1.602316161671725 1.6019775110994943
6.1 1.6023001283426817 1.6019775110994943
6.2 1.6022850878990453 1.6019775110994943
6.3 1.6022709619159081 1.6019775110994943
6.4 1.602257683124658 1.6019775110994943
6.5 1.602245188350182 1.6019775110994943
6.6 1.6022334245826524 1.6019775110994943
6.7 1.6022223356273908 1.6019775110994943
6.8 1.6022118745636111 1.6019775110994943
6.9 1.6022020002367319 1.6019775110994943
7. 1.602186583100689 1.6019775110994943
7.1 1.6021838485632869 1.6019775110994943
7.2 1.6021754998008328 1.6019775110994943
7.3 1.6021676003221788 1.6019775110994943
7.4 1.6021601094291091 1.6019775110994943
7.5 1.6021530075488624 1.6019775110994943
7.6 1.6021462698871822 1.6019775110994943
7.7 1.6021398660990553 1.6019775110994943
7.8 1.602133815650515 1.6019775110994943
7.9 1.6021280355828662 1.6019775110994943
8. 1.602122505051526 1.6019775110994943
8.1 1.6021172696059645 1.6019775110994943
8.2 1.602112279850216 1.6019775110994943
8.3 1.602107524947825 1.6019775110994943
8.4 1.6021029913784661 1.6019775110994943
8.5 1.6020986658581184 1.6019775110994943
8.6 1.6020945386374303 1.6019775110994943
8.7 1.6020905929080007 1.6019775110994943
8.8 1.6020868233201102 1.6019775110994943
8.9 1.602083219685778 1.6019775110994943
9. 1.6020797362274075 1.6019775110994943
9.1 1.6020764729193493 1.6019775110994943
9.2 1.6020733141305774 1.6019775110994943
9.3 1.6020702881702304 1.6019775110994943
9.4 1.6020673841798871 1.6019775110994943
9.5 1.6020646063472657 1.6019775110994943
9.6 1.6020619396665954 1.6019775110994943
9.7 1.6020593810309085 1.6019775110994943
9.8 1.6020568779351516 1.6019775110994943
9.9 1.6020545661464867 1.6019775110994943
10. 1.602052295139889 1.6019775110994943


==> Results/cov-th-0dot1-hop-1-lam-0dot5.dat <==
0.1 2.6272328385892956 2.566331946068531
0.2 2.6264606553908627 2.566331946068531
0.3 2.62530272538204 2.566331946068531
0.4 2.6238363445148942 2.566331946068531
0.5 2.622121760857875 2.566331946068531
0.6 2.620207215935839 2.566331946068531
0.7 2.6181322089645156 2.566331946068531
0.8 2.615929333572928 2.566331946068531
0.9 2.613626466319572 2.566331946068531
1. 2.6112477272847037 2.566331946068531
1.1 2.6088142498605515 2.566331946068531
1.2 2.6063449931855907 2.566331946068531
1.3 2.603857381597952 2.566331946068531
1.4 2.601367741467912 2.566331946068531
1.5 2.5988914214450447 2.566331946068531
1.6 2.596443881810766 2.566331946068531
1.7 2.5940406083896597 2.566331946068531
1.8 2.591697992883546 2.566331946068531
1.9 2.5894340893887473 2.566331946068531
2. 2.587271390456139 2.566331946068531
2.1 2.5852444282707236 2.566331946068531
2.2 2.583388903026422 2.566331946068531
2.3 2.581715221683459 2.566331946068531
2.4 2.580217973619153 2.566331946068531
2.5 2.5788844519474967 2.566331946068531
2.6 2.5776991909027465 2.566331946068531
2.7 2.576646307226157 2.566331946068531
2.8 2.575710580462828 2.566331946068531
2.9 2.5748780755340346 2.566331946068531
3. 2.5741363311482233 2.566331946068531
3.1 2.5734741651338044 2.566331946068531
3.2 2.5728819715474436 2.566331946068531
3.3 2.5723510241046963 2.566331946068531
3.4 2.5718743948510303 2.566331946068531
3.5 2.5714452577389793 2.566331946068531
3.6 2.571058252738772 2.566331946068531
3.7 2.5707084420139727 2.566331946068531
3.8 2.5703915016424723 2.566331946068531
3.9 2.5701038924093162 2.566331946068531
4. 2.569842330485973 2.566331946068531
4.1 2.569604017790934 2.566331946068531
4.2 2.5693864305372456 2.566331946068531
4.3 2.5691874530303767 2.566331946068531
4.4 2.569005157005837 2.566331946068531
4.5 2.568837854372055 2.566331946068531
4.6 2.568684061872115 2.566331946068531
4.7 2.5685424599049136 2.566331946068531
4.8 2.568411878174858 2.566331946068531
4.9 2.5682912810235288 2.566331946068531
5. 2.5681797397790858 2.566331946068531
5.1 2.568076432929534 2.566331946068531
5.2 2.5679806222829176 2.566331946068531
5.3 2.567891629188045 2.566331946068531
5.4 2.567808903517538 2.566331946068531
5.5 2.5677318729942145 2.566331946068531
5.6 2.5676600803734235 2.566331946068531
5.7 2.567593072215537 2.566331946068531
5.8 2.567530467467662 2.566331946068531
5.9 2.567471924418557 2.566331946068531
6. 2.5674170819544093 2.566331946068531
6.1 2.567365701286974 2.566331946068531
6.2 2.5673175029036512 2.566331946068531
6.3 2.5672722353989292 2.566331946068531
6.4 2.567229683131997 2.566331946068531
6.5 2.5671896435913104 2.566331946068531
6.6 2.567151946849854 2.566331946068531
6.7 2.567116412783291 2.566331946068531
6.8 2.5670828909926406 2.566331946068531
6.9 2.567051249562585 2.566331946068531
7. 2.567001847067861 2.566331946068531
7.1 2.566993084597065 2.566331946068531
7.2 2.5669663321620484 2.566331946068531
7.3 2.5669410195221283 2.566331946068531
7.4 2.566917016245895 2.566331946068531
7.5 2.5668942595978654 2.566331946068531
7.6 2.566872670113412 2.566331946068531
7.7 2.5668521505438986 2.566331946068531
7.8 2.5668327632508787 2.566331946068531
7.9 2.5668142424006137 2.566331946068531
8. 2.566796521192577 2.566331946068531
8.1 2.566779745569671 2.566331946068531
8.2 2.566763757246857 2.566331946068531
8.3 2.5667485214944454 2.566331946068531
8.4 2.5667339949838297 2.566331946068531
8.5 2.566720135144363 2.566331946068531
8.6 2.566706910731881 2.566331946068531
8.7 2.566694267884309 2.566331946068531
8.8 2.566682189455922 2.566331946068531
8.9 2.5666706427987482 2.566331946068531
9. 2.56665948123048 2.566331946068531
9.1 2.5666490250817025 2.566331946068531
9.2 2.566638903849332 2.566331946068531
9.3 2.5666292082378455 2.566331946068531
9.4 2.566619903452986 2.566331946068531
9.5 2.5666110029106193 2.566331946068531
9.6 2.5666024585282936 2.566331946068531
9.7 2.566594260349137 2.566331946068531
9.8 2.5665862401393253 2.566331946068531
9.9 2.5665788329108072 2.566331946068531
10. 2.5665715563629856 2.566331946068531


==> Results/cov-th-0dot1-hop-1-lam-0dot75.dat <==
0.1 4.258413655070908 4.111206063617988
0.2 4.256536375411165 4.111206063617988
0.3 4.253721811304838 4.111206063617988
0.4 4.25015839071723 4.111206063617988
0.5 4.245993080533894 4.111206063617988
0.6 4.241343605122673 4.111206063617988
0.7 4.236306365204098 4.111206063617988
0.8 4.230960898831081 4.111206063617988
0.9 4.225375199398172 4.111206063617988
1. 4.219608053004204 4.111206063617988
1.1 4.2137109134069215 4.111206063617988
1.2 4.2077298792777755 4.111206063617988
1.3 4.201707250090818 4.111206063617988
1.4 4.195682589414784 4.111206063617988
1.5 4.189693021132353 4.111206063617988
1.6 4.18377586837166 4.111206063617988
1.7 4.177968446316419 4.111206063617988
1.8 4.172310190456753 4.111206063617988
1.9 4.166844481533319 4.111206063617988
2. 4.161625340260721 4.111206063617988
2.1 4.156735746044301 4.111206063617988
2.2 4.152261385381808 4.111206063617988
2.3 4.148226896018908 4.111206063617988
2.4 4.144618815591211 4.111206063617988
2.5 4.141406165599437 4.111206063617988
2.6 4.138551394414168 4.111206063617988
2.7 4.13601601233556 4.111206063617988
2.8 4.133763183062777 4.111206063617988
2.9 4.131759211715796 4.111206063617988
3. 4.129973988268794 4.111206063617988
3.1 4.128380510581309 4.111206063617988
3.2 4.126955592560659 4.111206063617988
3.3 4.125678182543537 4.111206063617988
3.4 4.1245315693076385 4.111206063617988
3.5 4.123499297436043 4.111206063617988
3.6 4.122568446508594 4.111206063617988
3.7 4.121727118078342 4.111206063617988
3.8 4.1209648954333575 4.111206063617988
3.9 4.120273253091706 4.111206063617988
4. 4.1196442828895545 4.111206063617988
4.1 4.119071247284108 4.111206063617988
4.2 4.118548070315518 4.111206063617988
4.3 4.118069658883603 4.111206063617988
4.4 4.117631371823244 4.111206063617988
4.5 4.117229146458472 4.111206063617988
4.6 4.116859413418539 4.111206063617988
4.7 4.116518997464215 4.111206063617988
4.8 4.116205082851848 4.111206063617988
4.9 4.115915177959005 4.111206063617988
5. 4.115647048724776 4.111206063617988
5.1 4.115398718994509 4.111206063617988
5.2 4.115168413153755 4.111206063617988
5.3 4.1149544989226845 4.111206063617988
5.4 4.1147556531315415 4.111206063617988
5.5 4.114570499514523 4.111206063617988
5.6 4.114397938427887 4.111206063617988
5.7 4.114236879475783 4.111206063617988
5.8 4.114086406336997 4.111206063617988
5.9 4.113945697321491 4.111206063617988
6. 4.11381388416761 4.111206063617988
6.1 4.113690392674718 4.111206063617988
6.2 4.113574550804734 4.111206063617988
6.3 4.113465754112647 4.111206063617988
6.4 4.113363484143923 4.111206063617988
6.5 4.113267254026597 4.111206063617988
6.6 4.113176655225264 4.111206063617988
6.7 4.1130912547170535 4.111206063617988
6.8 4.113010690937492 4.111206063617988
6.9 4.112934646759376 4.111206063617988
7. 4.112815918166813 4.111206063617988
7.1 4.112794859515069 4.111206063617988
7.2 4.11273056620364 4.111206063617988
7.3 4.112669733416335 4.111206063617988
7.4 4.112612047643966 4.111206063617988
7.5 4.112557358074631 4.111206063617988
7.6 4.112505473697554 4.111206063617988
7.7 4.112456160768474 4.111206063617988
7.8 4.112409569123885 4.111206063617988
7.9 4.112365059883419 4.111206063617988
8. 4.112322472490595 4.111206063617988
8.1 4.112282157651973 4.111206063617988
8.2 4.1122437349596686 4.111206063617988
8.3 4.112207120934955 4.111206063617988
8.4 4.112172211436395 4.111206063617988
8.5 4.112138904145953 4.111206063617988
8.6 4.1121071239664975 4.111206063617988
8.7 4.112076741448339 4.111206063617988
8.8 4.112047715377745 4.111206063617988
8.9 4.112019967287983 4.111206063617988
9. 4.111993144675303 4.111206063617988
9.1 4.111968017324781 4.111206063617988
9.2 4.111943694866372 4.111206063617988
9.3 4.1119203952677355 4.111206063617988
9.4 4.11189803490896 4.111206063617988
9.5 4.111876646024562 4.111206063617988
9.6 4.11185611306289 4.111206063617988
9.7 4.111836412092421 4.111206063617988
9.8 4.111817138828927 4.111206063617988
9.9 4.1117993386396785 4.111206063617988
10. 4.111781852512078 4.111206063617988


==> Results/cov-th-0dot1-hop-1-lam-1.dat <==
0.1 6.902352388161969 6.5860596574118935
0.2 6.898295574316201 6.5860596574118935
0.3 6.892214399898365 6.5860596574118935
0.4 6.884517162797283 6.5860596574118935
0.5 6.875522528764403 6.5860596574118935
0.6 6.865485854442242 6.5860596574118935
0.7 6.854616263617415 6.5860596574118935
0.8 6.843086278247303 6.5860596574118935
0.9 6.831043305446132 6.5860596574118935
1. 6.818614693249531 6.5860596574118935
1.1 6.805911790275473 6.5860596574118935
1.2 6.7930342235035965 6.5860596574118935
1.3 6.780073263702143 6.5860596574118935
1.4 6.767114126349865 6.5860596574118935
1.5 6.754236620460645 6.5860596574118935
1.6 6.741520831392559 6.5860596574118935
1.7 6.729046677974595 6.5860596574118935
1.8 6.716898486316602 6.5860596574118935
1.9 6.705168903288531 6.5860596574118935
2. 6.693973247872841 6.5860596574118935
2.1 6.683488753904821 6.5860596574118935
2.2 6.673898224280061 6.5860596574118935
2.3 6.665253485872072 6.5860596574118935
2.4 6.657524791387329 6.5860596574118935
2.5 6.650645016496541 6.5860596574118935
2.6 6.644533118780675 6.5860596574118935
2.7 6.639106192542191 6.5860596574118935
2.8 6.6342849943081585 6.5860596574118935
2.9 6.629997103865854 6.5860596574118935
3. 6.626177851337236 6.5860596574118935
3.1 6.622769278611131 6.5860596574118935
3.2 6.619721639513861 6.5860596574118935
3.3 6.616989791212481 6.5860596574118935
3.4 6.614537902890354 6.5860596574118935
3.5 6.6123307135482845 6.5860596574118935
3.6 6.610340538976147 6.5860596574118935
3.7 6.608541893841906 6.5860596574118935
3.8 6.606912471715843 6.5860596574118935
3.9 6.605434017777519 6.5860596574118935
4. 6.604089603557577 6.5860596574118935
4.1 6.60286480824731 6.5860596574118935
4.2 6.601746629428927 6.5860596574118935
4.3 6.600724168808714 6.5860596574118935
4.4 6.599787496722584 6.5860596574118935
4.5 6.5989279220548225 6.5860596574118935
4.6 6.598137809715828 6.5860596574118935
4.7 6.597410368334385 6.5860596574118935
4.8 6.596739575949702 6.5860596574118935
4.9 6.596120104181479 6.5860596574118935
5. 6.595547175811774 6.5860596574118935
5.1 6.595016565368081 6.5860596574118935
5.2 6.59452447642056 6.5860596574118935
5.3 6.594067419254031 6.5860596574118935
5.4 6.593642564983941 6.5860596574118935
5.5 6.593246971590376 6.5860596574118935
5.6 6.592878288343256 6.5860596574118935
5.7 6.592534184489219 6.5860596574118935
5.8 6.592212701374711 6.5860596574118935
5.9 6.5919120826775295 6.5860596574118935
6. 6.591630472711294 6.5860596574118935
6.1 6.591366644144756 6.5860596574118935
6.2 6.59111916071544 6.5860596574118935
6.3 6.590886730650216 6.5860596574118935
6.4 6.590668245954014 6.5860596574118935
6.5 6.590462666162479 6.5860596574118935
6.6 6.590269118214996 6.5860596574118935
6.7 6.590086676781352 6.5860596574118935
6.8 6.589914569227133 6.5860596574118935
6.9 6.5897521178808285 6.5860596574118935
7. 6.589498482849811 6.5860596574118935
7.1 6.589453496369155 6.5860596574118935
7.2 6.589316150453479 6.5860596574118935
7.3 6.5891861977053034 6.5860596574118935
7.4 6.589062968292727 6.5860596574118935
7.5 6.588946139956473 6.5860596574118935
7.6 6.588835304575156 6.5860596574118935
7.7 6.588729962751837 6.5860596574118935
7.8 6.588630434498141 6.5860596574118935
7.9 6.588535354990637 6.5860596574118935
8. 6.588444381206316 6.5860596574118935
8.1 6.588358262266703 6.5860596574118935
8.2 6.588276185516003 6.5860596574118935
8.3 6.588197972593922 6.5860596574118935
8.4 6.58812340100565 6.5860596574118935
8.5 6.588052252155496 6.5860596574118935
8.6 6.587984365598796 6.5860596574118935
8.7 6.587919464790169 6.5860596574118935
8.8 6.587857461670247 6.5860596574118935
8.9 6.58779818860494 6.5860596574118935
9. 6.5877408925903165 6.5860596574118935
9.1 6.587687217952854 6.5860596574118935
9.2 6.587635262752901 6.5860596574118935
9.3 6.58758549257963 6.5860596574118935
9.4 6.587537728801016 6.5860596574118935
9.5 6.587492040261854 6.5860596574118935
9.6 6.587448180123481 6.5860596574118935
9.7 6.587406097257135 6.5860596574118935
9.8 6.587364928072518 6.5860596574118935
9.9 6.587326905545802 6.5860596574118935
10. 6.5872895539315195 6.5860596574118935


==> Results/cov-th-0dot1-hop-1-lam-1dot5.dat <==
0.1 18.13408685769437 16.902015297529314
0.2 18.11810191519842 16.902015297529314
0.3 18.094149247970513 16.902015297529314
0.4 18.063846346184075 16.902015297529314
0.5 18.028457239941705 16.902015297529314
0.6 17.988995576715 16.902015297529314
0.7 17.946291619868756 16.902015297529314
0.8 17.90103012743751 16.902015297529314
0.9 17.853795575689144 16.902015297529314
1. 17.805092120977925 16.902015297529314
1.1 17.75535966176459 16.902015297529314
1.2 17.704990736966966 16.902015297529314
1.3 17.654343815465744 16.902015297529314
1.4 17.60375239111835 16.902015297529314
1.5 17.55352761132514 16.902015297529314
1.6 17.503980516769037 16.902015297529314
1.7 17.45542033841564 16.902015297529314
1.8 17.408172325389266 16.902015297529314
1.9 17.362592933284677 16.902015297529314
2. 17.31912547270016 16.902015297529314
2.1 17.278452062442476 16.902015297529314
2.2 17.241274612532848 16.902015297529314
2.3 17.207786380854667 16.902015297529314
2.4 17.177865126552692 16.902015297529314
2.5 17.15124502846503 16.902015297529314
2.6 17.127607644207448 16.902015297529314
2.7 17.10662845429615 16.902015297529314
2.8 17.087998053645293 16.902015297529314
2.9 17.07143418359834 16.902015297529314
3. 17.056685143776846 16.902015297529314
3.1 17.04352564014759 16.902015297529314
3.2 17.031762462967695 16.902015297529314
3.3 17.021220465915743 16.902015297529314
3.4 17.011760666215334 16.902015297529314
3.5 17.003246455955534 16.902015297529314
3.6 16.995570596148283 16.902015297529314
3.7 16.988634435902394 16.902015297529314
3.8 16.982351669394067 16.902015297529314
3.9 16.976651680142904 16.902015297529314
4. 16.97146901754459 16.902015297529314
4.1 16.966747940202655 16.902015297529314
4.2 16.96243820749968 16.902015297529314
4.3 16.958497715417714 16.902015297529314
4.4 16.954888114222964 16.902015297529314
4.5 16.951575844447156 16.902015297529314
4.6 16.948531429852835 16.902015297529314
4.7 16.945728656483787 16.902015297529314
4.8 16.943144284095393 16.902015297529314
4.9 16.940757752153306 16.902015297529314
5. 16.93855062967696 16.902015297529314
5.1 16.936506616301642 16.902015297529314
5.2 16.9346110686184 16.902015297529314
5.3 16.93285052820404 16.902015297529314
5.4 16.93121408497798 16.902015297529314
5.5 16.929690395475188 16.902015297529314
5.6 16.92827039573964 16.902015297529314
5.7 16.926945100438626 16.902015297529314
5.8 16.92570695880687 16.902015297529314
5.9 16.92454920051001 16.902015297529314
6. 16.923464673570194 16.902015297529314
6.1 16.92244864678427 16.902015297529314
6.2 16.921495585028367 16.902015297529314
6.3 16.920600510257522 16.902015297529314
6.4 16.919759152688634 16.902015297529314
6.5 16.918967503047497 16.902015297529314
6.6 16.918222197090095 16.902015297529314
6.7 16.917519669629907 16.902015297529314
6.8 16.91685694376611 16.902015297529314
6.9 16.91623140851367 16.902015297529314
7. 16.91525477672633 16.902015297529314
7.1 16.915081556453575 16.902015297529314
7.2 16.914552710185717 16.902015297529314
7.3 16.91405233615879 16.902015297529314
7.4 16.91357785442629 16.902015297529314
7.5 16.913128023453787 16.902015297529314
7.6 16.91270127119234 16.902015297529314
7.7 16.912295674242575 16.902015297529314
7.8 16.9119124642217 16.902015297529314
7.9 16.911546385749954 16.902015297529314
8. 16.911196117751157 16.902015297529314
8.1 16.91086454414277 16.902015297529314
8.2 16.910548535715044 16.902015297529314
8.3 16.91024740546815 16.902015297529314
8.4 16.909960296509688 16.902015297529314
8.5 16.909686366990673 16.902015297529314
8.6 16.909424998976014 16.902015297529314
8.7 16.909175127560392 16.902015297529314
8.8 16.90893641354333 16.902015297529314
8.9 16.908708211375068 16.902015297529314
9. 16.908487621856683 16.902015297529314
9.1 16.908280975501885 16.902015297529314
9.2 16.90808094975131 16.902015297529314
9.3 16.907889337018773 16.902015297529314
9.4 16.90770544948817 16.902015297529314
9.5 16.907529552122202 16.902015297529314
9.6 16.90736069453266 16.902015297529314
9.7 16.907198679809074 16.902015297529314
9.8 16.907040183167304 16.902015297529314
9.9 16.9068938012377 16.902015297529314
10. 16.906750002647662 16.902015297529314


==> Results/cov-th-0dot1-hop-1-lam-2.dat <==
0.1 47.64246849036523 43.37618181098847
0.2 47.58648183063049 43.37618181098847
0.3 47.502619334166376 43.37618181098847
0.4 47.39657656485035 43.37618181098847
0.5 47.27281004354685 43.37618181098847
0.6 47.13489601754652 43.37618181098847
0.7 46.98576412144837 43.37618181098847
0.8 46.827829811536525 43.37618181098847
0.9 46.66315264088041 43.37618181098847
1. 46.49350633499839 43.37618181098847
1.1 46.32043529701068 43.37618181098847
1.2 46.14531396169111 43.37618181098847
1.3 45.96939346116863 43.37618181098847
1.4 45.7938335990439 43.37618181098847
1.5 45.61971232517164 43.37618181098847
1.6 45.448103120099816 43.37618181098847
1.7 45.28006919436094 43.37618181098847
1.8 45.11672527548225 43.37618181098847
1.9 44.959290021627524 43.37618181098847
2. 44.809277843237275 43.37618181098847
2.1 44.66902192357222 43.37618181098847
2.2 44.540917508048544 43.37618181098847
2.3 44.425604030929804 43.37618181098847
2.4 44.3226363479369 43.37618181098847
2.5 44.23107913545028 43.37618181098847
2.6 44.14982036657324 43.37618181098847
2.7 44.077731035852075 43.37618181098847
2.8 44.013737385702406 43.37618181098847
2.9 43.956861597269615 43.37618181098847
3. 43.906232917552146 43.37618181098847
3.1 43.86107291771541 43.37618181098847
3.2 43.82071458464808 43.37618181098847
3.3 43.784553897010184 43.37618181098847
3.4 43.752111668773125 43.37618181098847
3.5 43.72291746533397 43.37618181098847
3.6 43.69660204123146 43.37618181098847
3.7 43.672825962663566 43.37618181098847
3.8 43.65129240891435 43.37618181098847
3.9 43.63175856321245 43.37618181098847
4. 43.613999491817275 43.37618181098847
4.1 43.597823675990796 43.37618181098847
4.2 43.583058559176195 43.37618181098847
4.3 43.56955955269549 43.37618181098847
4.4 43.55719500189576 43.37618181098847
4.5 43.545849720474784 43.37618181098847
4.6 43.535422556001585 43.37618181098847
4.7 43.52582356820606 43.37618181098847
4.8 43.51697303290105 43.37618181098847
4.9 43.50880042878709 43.37618181098847
5. 43.50124254835866 43.37618181098847
5.1 43.49424349747939 43.37618181098847
5.2 43.487753070109854 43.37618181098847
5.3 43.481725129667524 43.37618181098847
5.4 43.47612227476802 43.37618181098847
5.5 43.470905628385665 43.37618181098847
5.6 43.466044124907896 43.37618181098847
5.7 43.46150697365894 43.37618181098847
5.8 43.457268300166064 43.37618181098847
5.9 43.45330490575 43.37618181098847
6. 43.449592288776124 43.37618181098847
6.1 43.4461142375441 43.37618181098847
6.2 43.442851790750204 43.37618181098847
6.3 43.43978789626109 43.37618181098847
6.4 43.43690792822655 43.37618181098847
6.5 43.434198154081464 43.37618181098847
6.6 43.43164705049826 43.37618181098847
6.7 43.42924240749109 43.37618181098847
6.8 43.426974029712035 43.37618181098847
6.9 43.42483297511487 43.37618181098847
7. 43.42149025547995 43.37618181098847
7.1 43.42089738081168 43.37618181098847
7.2 43.41908733062705 43.37618181098847
7.3 43.41737474803008 43.37618181098847
7.4 43.41575080012657 43.37618181098847
7.5 43.41421123524731 43.37618181098847
7.6 43.41275067081599 43.37618181098847
7.7 43.411362522063826 43.37618181098847
7.8 43.41005100239516 43.37618181098847
7.9 43.4087981239616 43.37618181098847
8. 43.40759936424908 43.37618181098847
8.1 43.40646459197794 43.37618181098847
8.2 43.405383096637294 43.37618181098847
8.3 43.40435252609066 43.37618181098847
8.4 43.40336994687826 43.37618181098847
8.5 43.4024324771311 43.37618181098847
8.6 43.40153800137417 43.37618181098847
8.7 43.40068287456119 43.37618181098847
8.8 43.39986593528435 43.37618181098847
8.9 43.39908497378652 43.37618181098847
9. 43.398330067906656 43.37618181098847
9.1 43.39762288157941 43.37618181098847
9.2 43.39693835506548 43.37618181098847
9.3 43.396282622045604 43.37618181098847
9.4 43.39565332837685 43.37618181098847
9.5 43.395051380513294 43.37618181098847
9.6 43.39447352581216 43.37618181098847
9.7 43.39391909018049 43.37618181098847
9.8 43.393376695599855 43.37618181098847
9.9 43.39287576052762 43.37618181098847
10. 43.39238366733531 43.37618181098847


==> Results/speed-th-0dot2-p-0dot25-lam-0dot25.dat <==
1. 0.8958601294507634 0.8978681671667099
1.1 0.9530372588099434 0.9565298254758219
1.2 1.000403991622158 1.0060470774729322
1.3 1.03764536701423 1.0462028318309953
1.4 1.0647374978032587 1.0770208318791203
1.5 1.0819152237231566 1.0987242328769429
1.6 1.089625198062553 1.1116893547565938
1.7 1.0884741371223272 1.1164025256168246
1.8 1.079179263871417 1.1134243932002146
1.9 1.0625261190954656 1.1033628694872353
2. 1.039334672517594 1.0868538454606669
2.1 1.0104342051408108 1.0645478586085795
2.2 0.976645129005552 1.0371006547141244
2.3 0.9387662467846931 1.0051662177225928
2.4 0.8975656367804292 0.9693905590081477
2.5 0.8537740764104745 0.930407034488734
2.6 0.8080800096659592 0.8888304901050902
2.7 0.7611254917684711 0.8452526085101029
2.8 0.7135031001862115 0.8002369741201061
2.9 0.6657528539548887 0.7543146056140061
3. 0.6183613729935791 0.7079798901175518
3.1 0.5717596400760516 0.6616872627180089
3.2 0.5263231513275705 0.6158485194048938
3.3 0.48237211252540857 0.5708309738791518
3.4 0.44017263522912087 0.5269563681551671
3.5 0.39993857992261345 0.4845006919279412
3.6 0.3618341217297179 0.44369470563136193
3.7 0.3259768072351452 0.40472507389149603
3.8 0.2924412415965374 0.36773694599342777
3.9 0.261263006340984 0.3328349939022446
4. 0.23244290797689118 0.30008766773138756
4.1 0.20595133955840517 0.26952969894474177
4.2 0.1817326690812006 0.24116566085530813
4.3 0.15970955451849023 0.21497354768524354
4.4 0.13978712184358413 0.1909083754158961
4.5 0.12185689490912752 0.16890574910369044
4.6 0.10580046104044911 0.14888533251493494
4.7 0.09149279546098782 0.13075415264436074
4.8 0.07880523831122828 0.11440966782142101
4.9 0.06760825452962071 0.09974261731806022
5. 0.0577728782129605 0.08663958399534878


==> Results/speed-th-0dot2-p-0dot25-lam-0dot5.dat <==
1. 0.8025653715395389 0.8061672456113068
1.1 0.8257091060727009 0.8317720972952782
1.2 0.8340067887112892 0.8434422684098568
1.3 0.8282368520662277 0.8419541271778416
1.4 0.8097613851631029 0.8285527659297091
1.5 0.7803603675492854 0.8047966266073514
1.6 0.7420519201580362 0.7724082634244572
1.7 0.6969270277554087 0.7331497642374261
1.8 0.647015490872252 0.6887299329851476
1.9 0.5941903967158272 0.6407419061911085
2. 0.5401082807486274 0.5906256406963195
2.1 0.4861796585326392 0.5396486396514818
2.2 0.43356168545921414 0.4888989854583934
2.3 0.38316611569661724 0.4392865761959751
2.4 0.3356766968037738 0.3915491899558871
2.5 0.2915720694202235 0.346262899930448
2.6 0.2511512700083602 0.30385370774632886
2.7 0.21456000526659147 0.26461184155301226
2.8 0.18181666927690535 0.22870686241032262
2.9 0.1528368491548549 0.19620362904917704
3. 0.1274569292035014 0.16707850827028692
3.1 0.10545454387738583 0.14123549472362948
3.2 0.08656751863230772 0.11852168714162498
3.3 0.0705099560430986 0.09874181840600632
3.4 0.056985867295455475 0.0816714746880247
3.5 0.04570024791729047 0.06706883442247254
3.6 0.036367758791087855 0.05468471994591692
3.7 0.028719156447356495 0.0442709149828316
3.8 0.022505757838559043 0.03558696353909821
3.9 0.01750214320059719 0.028404905939976206
4. 0.013507426367188375 0.022513152081115918
4.1 0.010345354699000366 0.01771859966176662
4.2 0.007863515002708845 0.013847827613280355
4.3 0.0059318934429057205 0.010747354931251092
4.4 0.0044410089621166 0.008283183591803798
4.5 0.003299800630420922 0.006339811573395295
4.6 0.0024334212079068674 0.004818878747409293
4.7 0.001781049281120459 0.003637584773137189
4.8 0.0012938053302686417 0.002726994185626645
4.9 0.0009328318531718326 0.00203032443050143
5. 0.0006675410914019133 0.0015012835029774192


==> Results/speed-th-0dot2-p-0dot25-lam-0dot75.dat <==
1. 0.7189863176401113 0.7238319072468589
1.1 0.7153923118417598 0.7232861991468278
1.2 0.6952864337222929 0.7071188576257309
1.3 0.6610893325669011 0.6775806093271168
1.4 0.6158452221830449 0.6374061351552582
1.5 0.5628558410945133 0.589499704127409
1.6 0.5053490440468112 0.5366737774843725
1.7 0.446227673631351 0.48146485202943634
1.8 0.3879142784182891 0.4260270598404514
1.9 0.3322856927506648 0.37208990958723287
2. 0.2806766315479577 0.3209618744092326
2.1 0.2339297889643134 0.27356276368667515
2.2 0.19247086737599026 0.2304715717763505
2.3 0.15639278970764475 0.19198088099618082
2.4 0.12553827838292927 0.1581517033877187
2.5 0.09957466971053687 0.1288661751511029
2.6 0.07805781565229754 0.10387478460631476
2.7 0.06048410723051119 0.0828384627093873
2.8 0.04633098471235825 0.06536417411990714
2.9 0.03508674776355773 0.05103422864354025
3. 0.026271480579940835 0.03942940797540073
3.1 0.019449887758618813 0.030146363839452302
3.2 0.01423827787786387 0.022809814232356174
3.3 0.01030667771229793 0.017080269200999684
3.4 0.0073775351112522385 0.012658030495140637
3.5 0.005222083501186435 0.009284256195568132
3.6 0.0036553044615143062 0.006739811310815856
3.7 0.0025302105203232174 0.004842580902073149
3.8 0.0017320030961524243 0.003443852970801958
3.9 0.0011724775769226745 0.0024241401782886694
4. 0.0007849263660182501 0.0016889798253260269
4.1 0.0005196682093819431 0.001164802154282526
4.2 0.00034025180233389124 0.000795147737563605
4.3 0.00022032094400409918 0.0005373016320473356
4.4 0.00014108996838541868 0.00035939298245065207
4.5 0.0000893563241427277 0.0002379623606623509
4.6 0.000055968931674381134 0.00015596964449069274
4.7 0.00003467088884755179 0.00010119772652842184
4.8 0.000021241382787532857 0.00006499885394343563
4.9 0.000012870843543383475 0.00004132854544959438
5. 7.713154035141896e-6 0.000026014115631408716


==> Results/speed-th-0dot2-p-0dot25-lam-1.dat <==
1. 0.644111175594398 0.6499056278965212
1.1 0.6198141162285262 0.6289498380354416
1.2 0.5796394363470974 0.592829050116971
1.3 0.5276740639389034 0.5452975017475392
1.4 0.468366786358048 0.49035691852126523
1.5 0.4059748688277705 0.43179840679904835
1.6 0.3441506576313928 0.3728840783789911
1.7 0.2857101658917578 0.31618151576552556
1.8 0.23257169190481178 0.2635271781054034
1.9 0.1858222250259538 0.2160790475523238
2. 0.14585847746661904 0.17441932372396898
2.1 0.11255745731948268 0.13867650203699755
2.2 0.08544351595374296 0.10864646271920288
2.3 0.0638331618339276 0.0839011721852097
2.4 0.04694951865712195 0.0638794867312964
2.5 0.034005708666396656 0.047959198347297394
2.6 0.02426036939492779 0.03551041373507362
2.7 0.017050368837036946 0.02593312099632462
2.8 0.011806179009624138 0.018681010326276518
2.9 0.008054862917097885 0.013274435880023125
3. 0.005415089600662124 0.009305075975274777
3.1 0.0035873099433508036 0.0064346661192994726
3.2 0.00234185477567342 0.004389809475905383
3.3 0.0015065617882423327 0.002954529303674161
3.4 0.0009551144327691946 0.0019618322875637234
3.5 0.0005967179027719463 0.001285208157368296
3.6 0.0003673927443018745 0.0008306718321009342
3.7 0.00022291620190479402 0.0005297064630857037
3.8 0.00013329187786522675 0.0003332715720876593
3.9 0.00007854487605492573 0.00020688171319458858
4. 0.000045612641766253925 0.0001267105041568635
4.1 0.000026103991182470475 0.0000765728717009649
4.2 0.000014722587666149314 0.000045657697525507115
4.3 8.183106934415784e-6 0.00002686177628332259
4.4 4.482400136727263e-6 0.00001559343873080174
4.5 2.4197076001169582e-6 8.931824619145982e-6
4.6 1.287291038063243e-6 5.048172257007165e-6
4.7 6.749226684637666e-7 2.8153240386722406e-6
4.8 3.4873588179823943e-7 1.5492702684253184e-6
4.9 1.7758678903918275e-7 8.412688353246847e-7
5. 8.912222174201152e-8 4.5077043126243027e-7


==> Results/speed-th-0dot2-p-0dot5-lam-0dot25.dat <==
1. 0.7987060983980764 0.8061672456113068
1.1 0.8191014336431769 0.8317720972952782
1.2 0.8235421427105651 0.8434422684098568
1.3 0.8127580072701969 0.8419541271778416
1.4 0.7882065585139292 0.8285527659297091
1.5 0.7519113018985393 0.8047966266073514
1.6 0.7062559158357413 0.7724082634244572
1.7 0.6537699370781306 0.7331497642374261
1.8 0.5969360163989712 0.6887299329851476
1.9 0.5380383440993375 0.6407419061911085
2. 0.4790607967061947 0.5906256406963195
2.1 0.42163233258421606 0.5396486396514818
2.2 0.36701287594487914 0.4888989854583934
2.3 0.3161087953391032 0.4392865761959751
2.4 0.26950783753083696 0.3915491899558871
2.5 0.22752462440746002 0.346262899930448
2.6 0.19025004591771316 0.30385370774632886
2.7 0.1575998280892786 0.26461184155301226
2.8 0.12935942033562897 0.22870686241032262
2.9 0.10522362699177008 0.19620362904917704
3. 0.08483008178706594 0.16707850827028692
3.1 0.0677870886216808 0.14123549472362948
3.2 0.0536951540042405 0.11852168714162498
3.3 0.04216365135829868 0.09874181840600632
3.4 0.03282278585784629 0.0816714746880247
3.5 0.025331597520840583 0.06706883442247254
3.6 0.01938255764779026 0.05468471994591692
3.7 0.014703846396263586 0.0442709149828316
3.8 0.011059364246483372 0.03558696353909821
3.9 0.008247366689155412 0.028404905939976206
4. 0.006098066382069678 0.022513152081115918
4.1 0.0044705913596184135 0.01771859966176662
4.2 0.0032496642597741364 0.013847827613280355
4.3 0.0023421587264328214 0.010747354931251092
4.4 0.0016737935704821242 0.008283183591803798
4.5 0.001186037420052832 0.006339811573395295
4.6 0.0008333141948987699 0.004818878747409293
4.7 0.0005805451759747556 0.003637584773137189
4.8 0.0004010355091201391 0.002726994185626645
4.9 0.00027469571409471433 0.00203032443050143
5. 0.00018657173474449914 0.0015012835029774192


==> Results/speed-th-0dot2-p-0dot5-lam-0dot5.dat <==
1. 0.6379314316182777 0.6499056278965212
1.1 0.609933780542098 0.6289498380354416
1.2 0.5651847173502572 0.592829050116971
1.3 0.5081350602937087 0.5452975017475392
1.4 0.44376398491740865 0.49035691852126523
1.5 0.37691373728183764 0.43179840679904835
1.6 0.3117483866581135 0.3728840783789911
1.7 0.25142066507478983 0.31618151576552556
1.8 0.19796255981904046 0.2635271781054034
1.9 0.15236066301113532 0.2160790475523238
2. 0.11474962347038703 0.17441932372396898
2.1 0.08465420184781285 0.13867650203699755
2.2 0.06122656868605965 0.10864646271920288
2.3 0.04344555238727785 0.0839011721852097
2.4 0.030264364371061662 0.0638794867312964
2.5 0.02070698188470231 0.047959198347297394
2.6 0.013921184604496912 0.03551041373507362
2.7 0.009199150301396357 0.02593312099632462
2.8 0.005976378439132121 0.018681010326276518
2.9 0.003817935061139023 0.013274435880023125
3. 0.0023987142586667657 0.009305075975274777
3.1 0.0014822868980011634 0.0064346661192994726
3.2 0.0009009904886059701 0.004389809475905383
3.3 0.0005387192411709581 0.002954529303674161
3.4 0.00031686331513824527 0.0019618322875637234
3.5 0.00018333995227367338 0.001285208157368296
3.6 0.00010435653915830908 0.0008306718321009342
3.7 0.00005843326995808478 0.0005297064630857037
3.8 0.0000321867204043144 0.0003332715720876593
3.9 0.000017440783924459047 0.00020688171319458858
4. 9.296603400032092e-6 0.0001267105041568635
4.1 4.874679781632883e-6 0.0000765728717009649
4.2 2.514361381250806e-6 0.000045657697525507115
4.3 1.2757459301873058e-6 0.00002686177628332259
4.4 6.367238446789312e-7 0.00001559343873080174
4.5 3.1259661372568407e-7 8.931824619145982e-6
4.6 1.509592494390837e-7 5.048172257007165e-6
4.7 7.170908539309785e-8 2.8153240386722406e-6
4.8 3.3506141578176905e-8 1.5492702684253184e-6
4.9 1.5399537824898984e-8 8.412688353246847e-7
5. 6.961802441114349e-9 4.5077043126243027e-7


==> Results/speed-th-0dot2-p-0dot5-lam-0dot75.dat <==
1. 0.5095197247933339 0.5239326299486253
1.1 0.45417966733585025 0.4755844780693316
1.2 0.38787786096158006 0.4166808990082655
1.3 0.31768526079110465 0.353165755489313
1.4 0.24984120238869847 0.2902047008096881
1.5 0.18893713260202044 0.2316732674442019
1.6 0.13760883895596296 0.18001171464959115
1.7 0.09668898375652182 0.1363578845527806
1.8 0.06565054547473391 0.10083280873127755
1.9 0.04314519938546759 0.07286889516665009
2. 0.027486023020729736 0.05150826241214398
2.1 0.016996642184832572 0.03563646936947223
2.2 0.01021406320804883 0.0241441569986643
2.3 0.005971096186080129 0.016024634203508588
2.4 0.0033985347482875577 0.010421650535182061
2.5 0.001884539310371588 0.006642596439229895
2.6 0.0010186561577824997 0.00414998879884934
2.7 0.0005369572244694449 0.0025415595940942773
2.8 0.000276107446640172 0.0015258840208491205
2.9 0.00013852999129382532 0.0008981008597383251
3. 0.00006782770891550098 0.000518226071096865
3.1 0.00003241287526372942 0.0002931623395937541
3.2 0.000015118382200641709 0.00016258988291081194
3.3 6.883142504466521e-6 0.00008840472605412676
3.4 3.0589225702911434e-6 0.00004712521647526774
3.5 1.32694110871052e-6 0.000024627832315698645
3.6 5.618601767110571e-7 0.000012618071251500373
3.7 2.322145475392114e-7 6.337997241384754e-6
3.8 9.367491180290312e-8 3.1210850748688084e-6
3.9 3.6882189838805316e-8 1.5067834882034414e-6
4. 1.4172826165292605e-8 7.131632125895841e-7
4.1 5.3152930030913624e-9 3.309180630783449e-7
4.2 1.945435789715972e-9 1.505380772744094e-7
4.3 6.948835960696173e-10 6.713791716296054e-8
4.4 2.4221460849914855e-10 2.935529905335788e-8
4.5 8.238917361343601e-11 1.2583574464888614e-8
4.6 2.7347062045402792e-11 5.288376087511538e-9
4.7 8.85752416989887e-12 2.1789318839406923e-9
4.8 2.799406780511595e-12 8.801772945750163e-10
4.9 8.633034774569773e-13 3.485813610161609e-10
5. 2.597751116774386e-13 1.3534684241686067e-10


==> Results/speed-th-0dot2-p-0dot5-lam-1.dat <==
1. 0.4069565114465453 0.4223773251715714
1.1 0.33819928786034187 0.35961627160437104
1.2 0.2661948039385752 0.292871902218825
1.3 0.19861633807668533 0.22873028108623653
1.4 0.1406617673641272 0.17174993395833626
1.5 0.0947093102345081 0.12429990940946428
1.6 0.0607419103649604 0.0869015849428435
1.7 0.03718373578038215 0.05880632406575605
1.8 0.021771763938948425 0.03858142977788722
1.9 0.012217774543785651 0.024573765679536536
2. 0.006583738043297798 0.015211050244163344
2.1 0.0034125399478524953 0.0091577010558178
2.2 0.0017039512332130816 0.00536547902790688
2.3 0.0008206591401024797 0.0030606116061096546
2.4 0.0003816382294934943 0.001700245343772447
2.5 0.0001715116395093558 0.0009200338824461652
2.6 0.0000745382233817238 0.0004849959552446558
2.7 0.00003134235787691877 0.0002490839868925973
2.8 0.000012756106874186892 0.0001246357667180178
2.9 5.02642349347401e-6 0.00006076229239063631
3. 1.9179433649104173e-6 0.00002886147963521195
3.1 7.087659509631974e-7 0.000013356428408664686
3.2 2.5368245642450776e-7 6.022008510858968e-6
3.3 8.794497600236754e-8 2.6452252746270675e-6
3.4 2.9530106023646752e-8 1.1319958601551505e-6
3.5 9.603868028489383e-9 4.719314307902888e-7
3.6 3.025079795861027e-9 1.9167102573497854e-7
3.7 9.228235237822737e-10 7.583484784723403e-8
3.8 2.7262762378566033e-10 2.922893177941576e-8
3.9 7.799511382042798e-11 1.0974370065212309e-8
4. 2.1606708694372067e-11 4.0138879659216314e-9
4.1 5.795732432551321e-12 1.4300987025688858e-9
4.2 1.505241227506062e-12 4.963393674596901e-10
4.3 3.7849480892778456e-13 1.6780349420820277e-10
4.4 9.214028508698175e-14 5.5262575329833576e-11
4.5 2.1714809536169893e-14 1.7728331339373832e-11
4.6 4.954064128524238e-15 5.540009377481916e-12
4.7 1.094083601683957e-15 1.686393498452293e-12
4.8 2.3388781738684065e-16 5.000496592972204e-13
4.9 4.839709494295806e-17 1.4443535781399009e-13
5. 9.693338645821143e-18 4.0638796340103476e-14


==> Results/speed-th-0dot2-p-0dot75-lam-0dot25.dat <==
1. 0.708252053155503 0.7238319072468593
1.1 0.6974728002240228 0.7232861991468277
1.2 0.6677582518136943 0.7071188576257306
1.3 0.6218138930142152 0.6775806093271175
1.4 0.5634104040611883 0.6374061351552587
1.5 0.49693402058724423 0.5894997041274097
1.6 0.4268732623536307 0.5366737774843735
1.7 0.3573394445808099 0.48146485202943584
1.8 0.29170132001775545 0.4260270598404512
1.9 0.23237940832981605 0.372089909587232
2. 0.1808042924159039 0.32096187440923085
2.1 0.13751029750318938 0.2735627636866748
2.2 0.10231595166632251 0.23047157177634872
2.3 0.07454050587763882 0.19198088099618021
2.4 0.05321401174976921 0.15815170338771897
2.5 0.03725342932904676 0.12886617515110327
2.6 0.025592252778201548 0.10387478460631609
2.7 0.017263106015845447 0.08283846270938776
2.8 0.01144019184679221 0.06536417411990705
2.9 0.00745173115385691 0.05103422864353983
3. 0.004772732776730306 0.03942940797540098
3.1 0.0030068559474220303 0.03014636383945241
3.2 0.001863882227039522 0.02280981423235595
3.3 0.0011370703681412547 0.017080269200999608
3.4 0.0006828141107790884 0.012658030495140523
3.5 0.0004036735704313288 0.00928425619556815
3.6 0.00023497565042039504 0.006739811310815844
3.7 0.00013468526494454317 0.004842580902073111
3.8 0.00007602417489612685 0.003443852970801949
3.9 0.00004226096035564783 0.002424140178288676
4. 0.000023136495460895733 0.001688979825326042
4.1 0.000012474860863809382 0.0011648021542825344
4.2 6.624584690652734e-6 0.0007951477375636035
4.3 3.4647182124487102e-6 0.0005373016320473336
4.4 1.7846883776208266e-6 0.00035939298245065397
4.5 9.053971089705371e-7 0.00023796236066234792
4.6 4.52369536081986e-7 0.00015596964449068827
4.7 2.225972044557014e-7 0.00010119772652842238
4.8 1.0787275723553144e-7 0.00006499885394343576
4.9 5.14828974237044e-8 0.00004132854544959468
5. 2.419727706855936e-8 0.00002601411563140932


==> Results/speed-th-0dot2-p-0dot75-lam-0dot5.dat <==
1. 0.5016209707989855 0.5239326299486259
1.1 0.4422439155021269 0.47558447806933135
1.2 0.3715842357210676 0.4166808990082652
1.3 0.2974250134965337 0.3531657554893137
1.4 0.22673663100313668 0.29020470080968847
1.5 0.1646289472113358 0.23167326744420239
1.6 0.11388798882026976 0.1800117146495918
1.7 0.07511263450195393 0.1363578845527803
1.8 0.04727203338894497 0.1008328087312774
1.9 0.02842115232406072 0.07286889516664972
2. 0.016345096078007843 0.05150826241214344
2.1 0.00900432472353126 0.03563646936947214
2.2 0.0047584336206296565 0.024144156998663933
2.3 0.002415776963693176 0.016024634203508484
2.4 0.0011798879360435733 0.0104216505351821
2.5 0.0005551271987097125 0.006642596439229931
2.6 0.0002519090008705249 0.004149988798849447
2.7 0.00011037586270900714 0.002541559594094307
2.8 0.00004674213910407535 0.0015258840208491162
2.9 0.00001914768868598677 0.0008981008597383108
3. 7.592992719358595e-6 0.0005182260710968714
3.1 2.9165105446926575e-6 0.00029316233959375613
3.2 1.085642798835565e-6 0.0001625898829108088
3.3 3.917966733651175e-7 0.00008840472605412599
3.4 1.371279734938344e-7 0.0000471252164752669
3.5 4.6557814704222e-8 0.000024627832315698733
3.6 1.5337098969579912e-8 0.000012618071251500326
3.7 4.902735295454537e-9 6.3379972413846535e-6
3.8 1.5209671496412852e-9 3.1210850748687923e-6
3.9 4.5794583850811223e-10 1.5067834882034494e-6
4. 1.338243555530122e-10 7.131632125895968e-7
4.1 3.7956622822293415e-11 3.3091806307834956e-7
4.2 1.0448838648483471e-11 1.5053807727440888e-7
4.3 2.7916912306218107e-12 6.713791716296007e-8
4.4 7.238892284579222e-13 2.93552990533582e-8
4.5 1.8216531665160146e-13 1.25835744648883e-8
4.6 4.4486564603267646e-14 5.288376087511238e-9
4.7 1.0542450091807095e-14 2.178931883940716e-9
4.8 2.4242774486658123e-15 8.801772945750195e-10
4.9 5.409160667631977e-16 3.4858136101616585e-10
5. 1.1710164350652572e-16 1.353468424168669e-10


==> Results/speed-th-0dot2-p-0dot75-lam-0dot75.dat <==
1. 0.35527408247423814 0.3792391548045768
1.1 0.2804119110248223 0.3127124450145404
1.2 0.20677369970552317 0.24553576775098915
1.3 0.14226385040160397 0.18407559061378537
1.4 0.09124698349210703 0.13212732624785117
1.5 0.054539816428516186 0.09104754840839172
1.6 0.03038483583162649 0.060379729307772224
1.7 0.015788651231723294 0.03861854629955957
1.8 0.007660730299710361 0.023865280577355926
1.9 0.003476047663745687 0.014270410849621154
2. 0.001477631765427087 0.008266094225682042
2.1 0.0005896130340705268 0.004642290975594445
2.2 0.0002213016656071583 0.002529337187589547
2.3 0.00007829271172227641 0.0013375753878396015
2.4 0.00002616107103834734 0.0006867507434377428
2.5 8.27215674630559e-6 0.00034240239847835936
2.6 2.479584164377946e-6 0.00016579968946119636
2.7 7.057148961244416e-7 0.00007797736654039557
2.8 1.909782281000251e-7 0.000035620767437701984
2.9 4.920118217438654e-8 0.000015804787800291246
3. 1.207977507505245e-8 6.811115726922565e-6
3.1 2.8288797022671583e-9 2.85089630755435e-6
3.2 6.323469742697027e-10 1.1589515703925177e-6
3.3 1.3500011746054357e-10 4.5756864231669597e-7
3.4 2.75390927306267e-11 1.7544483153941955e-7
3.5 5.369759798038147e-12 6.532888707441116e-8
3.6 1.001068001649725e-12 2.362317203931726e-8
3.7 1.784665411408807e-13 8.29520659419496e-9
3.8 3.0429019104103363e-14 2.828567922950658e-9
3.9 4.9623669041603246e-15 9.365780496758836e-10
4. 7.740566487023936e-16 3.0112956955713404e-10
4.1 1.154886801385855e-16 9.401318847918648e-11
4.2 1.6480765844248622e-17 2.8500002752838365e-11
4.3 2.249400802388083e-18 8.389142433469116e-12
4.4 2.936174301622184e-19 2.397747381253923e-12
4.5 3.6651544678013795e-20 6.654260189411704e-13
4.6 4.374862302491627e-21 1.7931003006569235e-13
4.7 4.9930211032978985e-22 4.6915521896828324e-14
4.8 5.448197764406263e-23 1.1918857378002082e-14
4.9 5.683250281633315e-24 2.9400735962526798e-15
5. 5.667081826222136e-25 7.041856817957009e-16


==> Results/speed-th-0dot2-p-0dot75-lam-1.dat <==
1. 0.2516235983453167 0.2745054007248838
1.1 0.1777997098169567 0.20561872343679838
1.2 0.11506237019700831 0.14468580966528014
1.3 0.06804741434877944 0.09594311603872133
1.4 0.03672107131332327 0.060156263122886265
1.5 0.018068460173275194 0.03578166856551529
1.6 0.008106546248453682 0.02025263588192878
1.7 0.003318769330484776 0.010937336870417268
1.8 0.0012414695226252933 0.005648475175910207
1.9 0.00042513784180392753 0.002794671517267467
2. 0.0001335810828996537 0.001326550548359114
2.1 0.00003860850653656966 0.0006047418805339645
2.2 0.000010292132055426662 0.00026497287144369665
2.3 2.5373818862220105e-6 0.00011164734841576263
2.4 5.800564756754846e-7 0.000045254499948942214
2.5 1.2326648269891708e-7 0.000017649634981788063
2.6 2.4406978738302346e-8 6.624002704067645e-6
2.7 4.512159655095405e-9 2.3924167297528956e-6
2.8 7.802955600088322e-10 8.315435875295238e-7
2.9 1.2642551103981577e-10 2.781328118147217e-7
3. 1.9217846145410875e-11 8.951942025483321e-8
3.1 2.743881857194664e-12 2.7723921727769284e-8
3.2 3.6831883958234967e-13 8.261084382797033e-9
3.3 4.6516555533325024e-14 2.3683016935469886e-9
3.4 5.530612092507576e-15 6.531723611296372e-10
3.5 6.193228885807628e-16 1.7329432130576425e-10
3.6 6.534072355630256e-17 4.422658947442752e-11
3.7 6.496436047917752e-18 1.0856813251837696e-11
3.8 6.087739658652462e-19 2.563466327518087e-12
3.9 5.377292077099948e-20 5.8215294367245e-13
4. 4.477239534794757e-21 1.2715044194777862e-13
4.1 3.5139151611557206e-22 2.670896694427477e-14
4.2 2.5994816452867116e-23 5.395645883208547e-15
4.3 1.812451145844353e-24 1.0482557955768577e-15
4.4 1.1909445797213771e-25 1.9584854148002103e-16
4.5 7.37426724239516e-27 3.518807695853086e-17
4.6 4.302292239566753e-28 6.079765574556666e-18
4.7 2.3647500837924128e-29 1.0101583308198802e-18
4.8 1.224400239189504e-30 1.6139834789279171e-19
4.9 5.971228393521798e-32 2.4797748009771953e-20
5. 2.7425589823858875e-33 3.663753550443241e-21


==> Results/speed-th-0dot2-p-1-lam-0dot25.dat <==
1. 0.6242284882723875 0.6499056278965212
1.1 0.5874825843785294 0.6289498380354416
1.2 0.5315387867742065 0.592829050116971
1.3 0.46165039170624256 0.5452975017475392
1.4 0.38419422519780777 0.49035691852126523
1.5 0.305756612519532 0.43179840679904835
1.6 0.23219202894850552 0.3728840783789911
1.7 0.16786956077956602 0.31618151576552556
1.8 0.1152699997979018 0.2635271781054034
1.9 0.0749920541842051 0.2160790475523238
2. 0.046108253804241696 0.17441932372396898
2.1 0.026723678279939773 0.13867650203699755
2.2 0.014562675529746064 0.10864646271920288
2.3 0.007441718431644285 0.0839011721852097
2.4 0.0035566486091297795 0.0638794867312964
2.5 0.0015855630744934597 0.047959198347297394
2.6 0.0006575551698673903 0.03551041373507362
2.7 0.00025299477169239817 0.02593312099632462
2.8 0.00009006175541854914 0.018681010326276518
2.9 0.0000295823513366828 0.013274435880023125
3. 8.941246082113215e-6 0.009305075975274777
3.1 2.479947188242142e-6 0.0064346661192994726
3.2 6.29460625845316e-7 0.004389809475905383
3.3 1.4580632082123388e-7 0.002954529303674161
3.4 3.073712045148945e-8 0.0019618322875637234
3.5 5.880635321028849e-9 0.001285208157368296
3.6 1.018246202612061e-9 0.0008306718321009342
3.7 1.591257015529107e-10 0.0005297064630857037
3.8 2.2380860935919414e-11 0.0003332715720876593
3.9 2.8252099123551996e-12 0.00020688171319458858
4. 3.1919011018340647e-13 0.0001267105041568635
4.1 3.2185412048431086e-14 0.0000765728717009649
4.2 2.888449709460489e-15 0.000045657697525507115
4.3 2.3006516332440046e-16 0.00002686177628332259
4.4 1.6218123936937072e-17 0.00001559343873080174
4.5 1.0090128340957912e-18 8.931824619145982e-6
4.6 5.52485665018991e-20 5.048172257007165e-6
4.7 2.6549410092056015e-21 2.8153240386722406e-6
4.8 1.116552071528033e-22 1.5492702684253184e-6
4.9 4.098014616927748e-24 8.412688353246847e-7
5. 1.3089351194722201e-25 4.5077043126243027e-7


==> Results/speed-th-0dot2-p-1-lam-0dot5.dat <==
1. 0.3896612055708302 0.4223773251715714
1.1 0.3137598063164327 0.35961627160437104
1.2 0.2354445682044962 0.292871902218825
1.3 0.1639392955096363 0.22873028108623653
1.4 0.1054322876252456 0.17174993395833626
1.5 0.06232473739961282 0.12429990940946428
1.6 0.03369571144201476 0.0869015849428435
1.7 0.016576582021367293 0.05880632406575605
1.8 0.007381762696337935 0.03858142977788722
1.9 0.0029598990477719754 0.024573765679536536
2. 0.0010629855344381845 0.015211050244163344
2.1 0.0003400738003855832 0.0091577010558178
2.2 0.00009639614481121126 0.00536547902790688
2.3 0.000024077901398206206 0.0030606116061096546
2.4 5.270728887010329e-6 0.001700245343772447
2.5 1.0056041052788612e-6 0.0009200338824461652
2.6 1.6629953900743554e-7 0.0004849959552446558
2.7 2.3706057223588384e-8 0.0002490839868925973
2.8 2.896828496096631e-9 0.0001246357667180178
2.9 3.0176396917480633e-10 0.00006076229239063631
3. 2.6648627166968302e-11 0.00002886147963521195
3.1 1.9839155020871315e-12 0.000013356428408664686
3.2 1.2381896234049278e-13 6.022008510858968e-6
3.3 6.442267633765023e-15 2.6452252746270675e-6
3.4 2.7787369813216783e-16 1.1319958601551505e-6
3.5 9.880534793980594e-18 4.719314307902888e-7
3.6 2.8800703587052286e-19 1.9167102573497854e-7
3.7 6.843510512082704e-21 7.583484784723403e-8
3.8 1.3181656216656933e-22 2.922893177941576e-8
3.9 2.0466182176589932e-24 1.0974370065212309e-8
4. 2.547058160972379e-26 4.0138879659216314e-9
4.1 2.5265871920177878e-28 1.4300987025688858e-9
4.2 1.98646231525771e-30 4.963393674596901e-10
4.3 1.230929752918211e-32 1.6780349420820277e-10
4.4 5.977898728042073e-35 5.5262575329833576e-11
4.5 2.2624597763778237e-37 1.7728331339373832e-11
4.6 6.635661088075584e-40 5.540009377481916e-12
4.7 1.4997259068854593e-42 1.686393498452293e-12
4.8 2.5972677675698786e-45 5.000496592972204e-13
4.9 3.427290571541526e-48 1.4443535781399009e-13
5. 3.426622293975511e-51 4.0638796340103476e-14


==> Results/speed-th-0dot2-p-1-lam-0dot75.dat <==
1. 0.24323762529187534 0.2745054007248832
1.1 0.16757129262625883 0.2056187234367986
1.2 0.10428993344666239 0.14468580966528033
1.3 0.058217415375437724 0.09594311603872091
1.4 0.028933197182152596 0.060156263122886126
1.5 0.012704133722316675 0.03578166856551515
1.6 0.004889922254115486 0.02025263588192864
1.7 0.0016368844371490463 0.010937336870417319
1.8 0.00047271988028612917 0.005648475175910222
1.9 0.00011682574198436472 0.0027946715172674943
2. 0.000024506203406056655 0.0013265505483591423
2.1 4.327629920447996e-6 0.0006047418805339677
2.2 6.380844450927654e-7 0.0002649728714437046
2.3 7.790476636101941e-8 0.00011164734841576401
2.4 7.810887735452271e-9 0.000045254499948941896
2.5 6.377794947556773e-10 0.000017649634981787874
2.6 4.2058123700347307e-11 6.624002704067304e-6
2.7 2.221299457410614e-12 2.39241672975284e-6
2.8 9.317623553747778e-14 8.315435875295283e-7
2.9 3.078237157545197e-15 2.781328118147306e-7
3. 7.942397775011733e-17 8.951942025483098e-8
3.1 1.5870986035841837e-18 2.772392172776889e-8
3.2 2.435598797698877e-20 8.261084382797356e-9
3.3 2.846434367954527e-22 2.3683016935470304e-9
3.4 2.512069802879203e-24 6.531723611296604e-10
3.5 1.6601091971467655e-26 1.7329432130576303e-10
3.6 8.146168627797624e-29 4.422658947442784e-11
3.7 2.943184895459144e-31 1.0856813251838043e-11
3.8 7.76360038658143e-34 2.5634663275181144e-12
3.9 1.4825964295735741e-36 5.821529436724437e-13
4. 2.0324894376107956e-39 1.271504419477741e-13
4.1 1.9833963378385606e-42 2.670896694427401e-14
4.2 1.3661420231810434e-45 5.395645883208586e-15
4.3 6.585908247581259e-49 1.0482557955768724e-15
4.4 2.2034159648601084e-52 1.9584854148001686e-16
4.5 5.07300211331278e-56 3.518807695853261e-17
4.6 7.969799193665338e-60 6.079765574557357e-18
4.7 8.471667686719777e-64 1.0101583308198586e-18
4.8 6.041634804569079e-68 1.6139834789279056e-19
4.9 2.8663442568644137e-72 2.4797748009771243e-20
5. 8.97045252350189e-77 3.663753550442902e-21


==> Results/speed-th-0dot2-p-1-lam-1.dat <==
1. 0.1518358551269128 0.17840260481909137
1.1 0.08949565096338669 0.11756714800238978
1.2 0.04619512058083471 0.0714782925910608
1.3 0.020673917393996807 0.04024426268137598
1.4 0.00793997662420894 0.021070028439066336
1.5 0.0025895819279537985 0.010300311652800685
1.6 0.0007096256059897028 0.004719928415986403
1.7 0.00016163710088889257 0.0020342257353686576
1.8 0.000030272455836136833 0.0008269592909478018
1.9 4.6110538805270775e-6 0.0003178262945646145
2. 5.649691232124163e-7 0.00011568802476523085
2.1 5.507151890890166e-8 0.00003993499458463165
2.2 4.223734879301823e-9 0.000013085620544958437
2.3 2.5206318945293056e-10 4.072758001501357e-6
2.4 1.1575242916818807e-11 1.2045142620916192e-6
2.5 4.0449584662147956e-13 3.3858493793958556e-7
2.6 1.0636744874648301e-14 9.046964484756775e-8
2.7 2.0813968484742486e-16 2.297882686159689e-8
2.8 2.9970054770705244e-18 5.5478836947814826e-9
2.9 3.140051485935637e-20 1.2731228195052343e-9
3. 2.3671644329469373e-22 2.776616689112514e-10
3.1 1.2696518449747207e-24 5.754650962444681e-11
3.2 4.790979823461366e-27 1.1332683282768074e-11
3.3 1.2576609777289813e-29 2.1203687131896496e-12
3.4 2.270993885695504e-32 3.7688665512011734e-13
3.5 2.789284794716033e-35 6.363407867650545e-14
3.6 2.3041125753034623e-38 1.0204939473971885e-14
3.7 1.265773949432067e-41 1.5543038237873344e-15
3.8 4.5725279108981695e-45 2.2482380341203693e-16
3.9 1.0740118279111983e-48 3.088123034057127e-17
4. 1.6218763188439988e-52 4.027824150742622e-18
4.1 1.5569860582605685e-56 4.988249509973683e-19
4.2 9.39531554747386e-61 5.865542087863934e-20
4.3 3.523693154928576e-65 6.548375039181937e-21
4.4 8.121653000619775e-70 6.940800527467116e-22
4.5 1.1374942754950207e-74 6.984305157302766e-23
4.6 9.572173494739226e-80 6.672109544040777e-24
4.7 4.7854846718796027e-85 6.0509000672812e-25
4.8 1.4053749700952958e-90 5.209367953401377e-26
4.9 2.397208298321926e-96 4.257463793235785e-27
5. 2.348348069113999e-102 3.3030235359448144e-28

